A Suzaku Observation of the Low-Mass X-Ray Binary GS 1826-238 in the Hard State

The neutron star Low-Mass X-ray Binary GS 1826-238 was observed with Suzaku on 2009 October 21, for a total exposure of 103 ksec. Except for the type I bursts, the source intensity was constant to within ~10%. Combining the Suzaku XIS, HXD-PIN and HXD-GSO data, burst-removed persistent emission was detected over the 0.8-100 keV range, at an unabsorbed flux of 2.6e-9 erg/s/cm/cm. Although the implied 0.8-100 keV luminosity, 1.5e37 erg/s (assuming a distance of 7 kpc), is relatively high, the observed hard spectrum confirms that the source was in the hard state. The spectrum was successfully explained with an emission from a soft standard accretion disk partially Comptonized by a hot electron cloud. These results are compared with those from previous studies, including those on the same source by Thompson et al. (2005) and Cocchi et al. (2011), as well as that of Aql X-1 in the hard state obtained with Suzaku (Sakurai et al. 2014).

==> 00README.txt <==
nohypertex

